Target Selection and Validation of DESI Quasars

The Dark Energy Spectroscopic Instrument (DESI) survey will measure large-scale structures using quasars as direct tracers of dark matter in the redshift range 0.9<z<2.1 and using Ly-alpha forests in quasar spectra at z>2.1. We present several methods to select candidate quasars for DESI, using input photometric imaging in three optical bands (g, r, z) from the DESI Legacy Imaging Surveys and two infrared bands (W1, W2) from the Wide-field Infrared Explorer (WISE). These methods were extensively tested during the Survey Validation of DESI. In this paper, we report on the results obtained with the different methods and present the selection we optimized for the DESI main survey. The final quasar target selection is based on a Random Forest algorithm and selects quasars in the magnitude range 16.5<r<23. Visual selection of ultra-deep observations indicates that the main selection consists of 71% quasars, 16% galaxies, 6% stars and 7% inconclusive spectra. Using the spectra based on this selection, we build an automated quasar catalog that achieves a >99% purity for a nominal effective exposure time of ~1000s. With a 310 per sq. deg. target density, the main selection allows DESI to select more than 200 QSOs per sq. deg. (including 60 quasars with z>2.1), exceeding the project requirements by 20%. The redshift distribution of the selected quasars is in excellent agreement with quasar luminosity function predictions.

==> abstract.txt <==

The Dark Energy Spectroscopic Instrument (DESI) survey  will measure large-scale structures using quasars as direct tracers of dark matter in the redshift range 0.9<z<2.1 and using  Ly-alpha forests in quasar spectra at z>2.1. We present several methods to select candidate quasars for DESI, using input photometric imaging in three optical bands (g, r, z) from the DESI Legacy Imaging Surveys and two infrared bands (W1, W2) from the Wide-field Infrared Explorer (WISE). These methods were extensively tested during the Survey Validation  of DESI. 
In this paper, we report on the results obtained with the different methods and  present the selection we optimized for the DESI main survey. The final quasar target selection is based on a Random Forest algorithm and selects quasars in the magnitude range 16.5<r<23. Visual selection of ultra-deep observations indicates that the main selection consists of 71% quasars, 16% galaxies, 6% stars and 7% inconclusive spectra. Using the spectra based on  this selection, we build an automated quasar catalog that achieves a >99% purity for a nominal effective exposure time of  ~1000s.
With a 310 per sq. deg. target density, the main selection allows DESI
to select more than 200 QSOs per sq. deg. (including  60 quasars with
z>2.1), exceeding the project requirements by 20%. The redshift distribution of the selected quasars is in excellent agreement with quasar luminosity function predictions. 


==> authors_list.txt <==
% Author list file generated with: mkauthlist 1.2.4+25.gdac5248 
% mkauthlist -j arxiv DESI-2021-0099_author_list_sorted_V4.csv DESI-2021-0099_author_list_arxiv.txt 
Edmond Chaussidon, Christophe Yèche, Nathalie Palanque-Delabrouille, David M. Alexander, Jinyi Yang, Steven Ahlen, Stephen. Bailey, David Brooks, Zheng Cai, Solène Chabanier, Tamara M. Davis, Kyle Dawson, Axel de la Macorra, Arjun Dey, Biprateep Dey, Sarah Eftekharzadeh, Daniel J. Eisenstein, Kevin Fanning, Andreu Font-Ribera, Enrique Gaztañaga, Satya Gontcho A Gontcho, Alma  X.  Gonzalez-Morales, Julien Guy, Hiram K. Herrera-Alcantar, Klaus Honscheid, Mustapha Ishak, Linhua Jiang, Stephanie Juneau, Robert Kehoe, Theodore Kisner, Andras Kov\'acs, Anthony Kremin, Ting-Wen Lan, Martin Landriau, Laurent Le Guillou, Michael E. Levi, Christophe Magneville, Paul Martini, Aaron M. Meisner, John Moustakas, Andrea Muñoz-Gutiérrez, Adam D. Myers, Jeffrey A. Newman, Jundan Nie, Will J. Percival, Claire Poppett, Francisco Prada, Anand Raichoor, Corentin Ravoux, Ashley J. Ross, Edward Schlafly, David Schlegel, Ting Tan, Gregory Tarlé, Rongpu Zhou, Zhimin Zhou, Hu Zou 

